Models for the Spectral Energy Distributions and Variability of Blazars

In this review, recent progress in theoretical models for blazar emission will be summarized. The salient features of both leptonic and lepto-hadronic approaches to modeling blazar spectral energy distributions will be reviewed. I will present sample modeling results of spectral energy distributions (SEDs) of different types of blazars along the blazar sequence, including Fermi high-energy gamma-ray data, using both types of models. Special emphasis will be placed on the implications of the recent very-high-energy (VHE) gamma-ray detections of non-traditional VHE gamma-ray blazars, including intermediate and low-frequency-peaked BL Lac objects and even flat-spectrum radio quasars. Due to the featureless optical spectra of BL Lac objects, the redshifts of several BL Lacs remain unknown. I will briefly discuss possible constraints on their redshift using spectral modeling of their SED including Fermi + ground-based VHE gamma-ray data. It will be shown that in some cases, spectral modeling with time-independent single-zone models alone is not sufficient to constrain models, as both leptonic and lepto-hadronic models are able to provide acceptable fits to the overall SED. Subsequently, recent developments of time-dependent and inhomogeneous blazar models will be discussed, including detailed numerical simulations as well as a semi-analytical approach to the time-dependent radiation signatures of shock-in-jet models.

==> Readme.txt <==
%%%%%%% Fermi meets Jansky Workshop 2010 %%%%%%%%

In this tar file you should have found following files:

Readme.txt     -> This file.
fmj2010.cls    -> Style file to produce the conference proceedings.  
                  Adapted from the Astronomy & Astrophysics journal.
fmj_logos.eps  -> MPG, MPIfR & RadioNet Logos - Included automatically 
                  by the style file in the
sample.tex     -> Sample file for the conference proceedings.  Adapted 
                  from A&A.
sample_fig1.ps -> Figure 1 for the sample paper.
sample_fig2.ps -> Figure 2 for the sample paper.
sample.ps      -> PostScript of the sample paper.

The style should be similar to the one of A&A.  You can check in their
Web page if you have questions about figures, tables, etc.:
http://www.aanda.org/content/view/129/173/lang,en/

THE LIMIT OF PAGES IS OF 
********EIGHT******** FOR REVIEWS (40min TALKS),
******SIX****** FOR OTHER INVITED PAPERS,
****FOUR**** FOR CONTRIBUTED PAPERS (ORAL OR POSTER)

You should submit the conference proceedings as the source files 
together with the final PostScript files (A4 format) to the following 
FTP address:
ftp://ftp.mpifr-bonn.mpg.de/incoming/ros/fmj2010

Please send a message to agn2010bonn@mpifr-bonn.mpg.de after submitting
the files to let us know.

Assuming your name is John Doe and that you have an oral contribution
and a poster, the files should be named as:

JDoe_1.ps
JDoe_2.ps

Please send the source files to us, to case we need to fix any problems 
in your paper and to properly number the pages.  The names should 
be (for example):

JDoe_1.tex
JDoe_1_fig1.ps
JDoe_1_fig2.eps
JDoe_2.tex
JDoe_2_fig1a.eps
JDoe_2_fig1b.eps

If you have any questions or comments, please write to 
agn2010bonn@mpifr-bonn.mpg.de 

March 2010, The Editors.

